SAT Techniques for Lexicographic Path Orders

This seminar report is concerned with expressing LPO-termination of term rewrite systems as a satisfiability problem in propositional logic. After relevant algorithms are explained, experimental results are reported.

==> code/interfacing/output.txt <==
it c++ works



Sum of 3 and 4 equals 8





==> code/output.txt <==
BDD satisfiable: true



x1 [true]



   true



   x3 [true]



      true



      false




